Robust Intrinsic and Extrinsic Calibration of RGB-D Cameras

Color-depth cameras (RGB-D cameras) have become the primary sensors in most robotics systems, from service robotics to industrial robotics applications. Typical consumer-grade RGB-D cameras are provided with a coarse intrinsic and extrinsic calibration that generally does not meet the accuracy requirements needed by many robotics applications (e.g., highly accurate 3D environment reconstruction and mapping, high precision object recognition and localization, ...). In this paper, we propose a human-friendly, reliable and accurate calibration framework that enables to easily estimate both the intrinsic and extrinsic parameters of a general color-depth sensor couple. Our approach is based on a novel two components error model. This model unifies the error sources of RGB-D pairs based on different technologies, such as structured-light 3D cameras and time-of-flight cameras. Our method provides some important advantages compared to other state-of-the-art systems: it is general (i.e., well suited for different types of sensors), based on an easy and stable calibration protocol, provides a greater calibration accuracy, and has been implemented within the ROS robotics framework. We report detailed experimental validations and performance comparisons to support our statements.

==> data/G_asus.txt <==
0.931893	1.35393	-0.000785552	1.28314
1.11119	1.69971	0.0158059	1.71197
1.3358	2.33055	0.183023	2.47637
1.51253	2.68781	0.141042	2.95979
1.66893	3.02855	0.100313	3.42865
1.86202	3.56057	0.122042	4.14024
2.02295	3.76089	-0.127176	4.50681
2.26635	4.9007	0.254717	5.93668
2.4666	5.19061	-0.111696	6.47907
2.68359	6.39755	0.304783	8.00796
2.8253	6.86343	0.235079	8.6895
3.0249	7.57855	0.15318	9.7302
3.19048	7.98859	-0.12834	10.4259
3.53763	9.98886	0.275584	13.1061
3.71232	10.8611	0.283748	14.3359
3.86724	11.8692	0.482499	15.6852
3.99265	12.9516	0.725189	16.9223
4.42479	14.2057	-0.54439	19.042



==> data/G_changing_poly_degree.txt <==
0.943	-0.003678	1.44299	0.944175	-0.292466	-0.417946	-0.424546
1.099	-0.00283	2.18884	0.407431	-0.206418	-0.24744	-0.249019
1.241	-0.00301	3.00807	0.0481512	-0.0893235	-0.0791291	-0.0792968
1.413	-0.00234	3.94032	-0.455969	-0.132685	-0.0892782	-0.0911912
1.615	-0.00179	5.35145	-0.768805	-0.0650505	-0.016618	-0.0222224
1.768	0.00104	6.71435	-0.752747	0.123883	0.155323	0.146176
1.935	-0.00007	8.23083	-0.709413	0.22482	0.223042	0.211322
2.097	0.00106	9.61747	-0.759594	0.110174	0.0654082	0.0524074
2.261	0.0004	11.308	-0.546477	0.134573	0.0404151	0.0271475
2.423	0.00096	13.321	-0.0378089	0.323587	0.178428	0.167544
2.595	0.00233	15.3989	0.43074	0.311905	0.117348	0.110713
2.76	0.00116	17.7573	1.22227	0.50282	0.270816	0.270074
2.906	0.00166	19.7077	1.77833	0.413384	0.161022	0.166315
3.07	0.00395	21.7413	2.24217	0.0237245	-0.231977	-0.220222
3.292	-0.00095	26.0548	4.32381	0.700888	0.483954	0.500306
3.452	0.00213	28.5283	5.18413	0.384149	0.234682	0.248672
3.612	0.00046	31.8114	6.81842	0.675309	0.635584	0.637405
3.782	0.00301	35.3002	8.50557	0.752121	0.883046	0.862216
4.079	0.00026	42.1997	12.1524	1.20956	1.78933	1.70097
4.278	-0.00102	46.5037	13.7363	0.477896	1.44208	1.21134
4.455	0.00302	50.1829	15.9274	0.267106	1.72673	1.42343
4.635	0.00911	54.1254	17.6058	-0.584999	1.43769	0.94212



==> data/G_kinect2_p.txt <==
1.008	-0.938	-0.99	-0.846
1.29	-0.939	-0.89	-0.88
1.617	-0.401	-0.793	-0.403
1.914	0.365	-0.485	0.344
2.278	0.478	-0.537	0.469
2.621	-0.13	-1.075	-0.143
2.896	-0.057	-0.952	-0.059
3.233	0.945	-0.002	0.935
3.575	0.927	-0.094	0.86
3.865	1.391	0.169	1.233
4.514	1.079	-0.895	0.623
4.803	1.972	-0.333	1.296
4.982	1.951	-0.452	1.12


==> data/G_kinect_47A.txt <==
0.939322	1.81983	-0.272857	1.54931
1.09617	2.56657	-0.200877	2.27724
1.23799	3.38591	-0.0919155	3.07251
1.41066	4.31942	-0.142719	3.9664
1.61321	5.73096	-0.0751332	5.31805
1.76904	7.09788	0.118007	6.63618
1.93493	8.61096	0.230837	8.06756
2.09806	9.99862	0.128974	9.37167
2.2614	11.6886	0.178249	10.9696
2.42396	13.7023	0.392454	12.8757
2.59733	15.7806	0.414701	14.8295
2.76116	18.1396	0.642571	17.0523
2.90766	20.0908	0.588914	18.8728
3.07395	22.1263	0.238989	20.7512
3.29105	26.439	1.00025	24.8251
3.45413	28.9136	0.738329	27.1093
3.61246	32.2002	1.08023	30.1743
3.78501	35.7117	1.25026	33.4492
4.07926	42.5947	1.88244	39.8724
4.27698	46.806	1.44569	43.4758
4.45802	50.5162	1.31363	47.3011
4.64411	54.4282	0.827231	51.0232



==> data/G_kinect_47A_p.txt <==
1.33001	3.8385	0.0291679	3.51039
1.50055	4.98521	0.13736	4.62371
1.70287	6.41957	0.157265	6.0043
1.85791	7.87116	0.368677	7.40465
2.02314	9.44497	0.481238	8.90659
2.18145	11.3143	0.79057	10.695
2.34587	12.8963	0.655636	12.1867
2.50934	14.8188	0.697451	14.0027
2.68062	17.1067	0.837656	16.1659
2.84216	19.6948	1.20213	18.6172
2.98767	21.7448	1.16126	20.5348
3.14708	24.4696	1.39966	23.0996
3.3703	28.1688	1.39961	26.5551
3.5323	30.7532	1.13582	28.944
3.69121	33.9827	1.30171	31.9459
3.85821	38.0302	1.88398	35.7567
4.16121	43.9644	1.38795	41.2778
4.35891	48.2372	0.839013	44.8462
4.53449	52.4269	1.05591	49.2149
4.71576	56.8512	0.88156	53.3638



==> data/G_kinect_51A.txt <==
0.9541	0.864964	-0.0634469	0.665754
1.12598	1.281	0.000706595	1.08938
1.29739	1.81951	0.113281	1.63352
1.46912	2.27051	0.0674366	2.08876
1.65929	2.85702	0.0162285	2.67867
1.80179	3.42959	0.0480525	3.25168
1.99228	4.11783	-0.0621544	3.94061
2.14163	4.8985	0.0192024	4.72203
2.3331	5.90346	0.0415034	5.72534
2.46074	6.51293	-0.0274134	6.32892
2.61395	7.56869	0.0837764	7.38443
2.81273	8.91442	0.145073	8.71928
3.0091	10.1852	0.0438151	9.9797
3.17669	11.2718	-0.17543	11.0421
3.31731	13.078	0.505134	12.867
3.49202	14.5159	0.465646	14.2855
3.6663	16.8202	1.14272	16.5668
3.85607	18.2614	0.764747	17.9835
4.01511	20.2419	1.13079	19.9604
4.17179	21.5474	0.593068	21.2332
4.33256	24.1603	0.955455	23.7698
4.49496	26.9778	1.44074	26.4898



==> data/G_kinect_51A_p.txt <==
1.56706	3.32092	0.304296	3.1459
1.7571	3.91941	0.20066	3.75057
1.89859	4.59281	0.292081	4.42755
2.0871	5.47908	0.334517	5.31972
2.23495	6.4096	0.53692	6.2557
2.42418	7.63973	0.756042	7.49078
2.55407	8.15448	0.493703	7.98609
2.70564	9.24246	0.718957	9.10075
2.90529	10.5005	0.694476	10.359
3.09608	12.4538	1.18529	12.2408
3.26043	13.7331	1.291	13.581
3.40205	15.4453	1.89648	15.3188
3.58097	16.4626	1.47822	16.3306
3.75671	18.6248	2.05996	18.4926
3.93905	20.7777	2.49548	20.6424
4.10424	22.3688	2.37821	22.1754
4.25385	24.2492	2.49067	24.0296
4.42128	26.127	2.29312	25.8686
4.58753	28.6107	2.46591	28.2559



==> data/U_asus.txt <==
0.938645	0.304085	0.20698
1.11763	0.364595	0.241126
1.34343	0.474159	0.316168
1.51943	0.664118	0.404905
1.6752	0.870225	0.473346
1.86832	1.17346	0.554444
2.02667	1.50853	0.653353
2.27382	2.00564	0.809111
2.47044	2.46294	0.946179
2.69173	3.07427	1.12633
2.83285	3.47174	1.25259
3.03182	4.0727	1.43386
3.19481	4.69411	1.55702
3.5466	5.87384	1.87322
3.72174	6.56318	2.10218
3.87908	7.2728	2.31433
4.00724	7.88585	2.54937
4.4263	9.84781	3.05402



==> data/U_changing_bin_size_error.txt <==
1.00048	0.483238	0.179979	0.181383	0.177027	0.175179	0.175875	0.182449	0.197904	0.243759	0.26557
1.20496	0.653852	0.227228	0.229411	0.2264	0.227058	0.230584	0.240219	0.261033	0.31738	0.349006
1.5378	0.962469	0.327616	0.32997	0.326288	0.328382	0.336628	0.353063	0.384848	0.458114	0.506305
1.86806	1.32999	0.456239	0.459382	0.45618	0.461449	0.475615	0.501141	0.543515	0.629272	0.687641
2.20957	1.772	0.635469	0.639694	0.636453	0.644031	0.66228	0.690944	0.739541	0.837784	0.901739
2.54631	2.33405	0.859524	0.866702	0.864	0.876847	0.904376	0.940429	0.994873	1.12856	1.21532
2.8935	2.97762	1.11254	1.12221	1.11918	1.13725	1.17346	1.21226	1.27566	1.38719	1.51793
3.22935	3.60849	1.36809	1.32359	1.33135	1.34729	1.40149	1.51069	1.54172	1.82966	1.95044
3.55966	4.44229	1.69826	1.61311	1.6294	1.69655	1.80821	1.79871	1.90735	2.18821	2.39616
3.89761	5.36483	1.93116	1.93374	1.93604	1.92874	2.05638	2.18734	2.36113	2.71972	2.88593
4.22244	6.42831	2.4963	2.43347	2.39784	2.46011	2.57724	2.67582	2.84499	3.23414	3.38782
4.56683	6.87648	3.04471	2.99106	2.97143	2.93428	2.9455	3.03395	3.12224	3.68242	3.85038


==> data/U_changing_poly_degree.txt <==
0.943306	0.493734	0.217733	0.22527	0.22773	0.225299
1.10117	0.641885	0.200049	0.201103	0.200362	0.198956
1.24431	0.754065	0.236782	0.233514	0.232466	0.231243
1.4167	0.92429	0.334018	0.309474	0.307739	0.30572
1.62014	1.08069	0.447508	0.384908	0.382895	0.382794
1.77795	1.2975	0.523343	0.474413	0.472596	0.472093
1.9451	1.53295	0.5687	0.530993	0.529735	0.524061
2.10724	1.93284	0.719591	0.723649	0.724138	0.720592
2.27103	2.15018	0.789694	0.785524	0.782146	0.783311
2.43564	2.4853	0.88272	0.878941	0.866707	0.864762
2.60908	2.78683	1.02115	1.01425	1.01223	1.01193
2.775	3.24667	1.17055	1.12186	1.11998	1.12392
2.92074	3.65731	1.3664	1.27652	1.28035	1.27773
3.08326	4.02301	1.54421	1.39501	1.40515	1.39754
3.30741	4.72351	1.84912	1.58516	1.59073	1.59346
3.46747	5.21968	2.10558	1.73921	1.73094	1.70806
3.6288	5.87563	2.48277	2.02017	1.99705	1.91735
3.80231	6.5727	2.76995	2.23217	2.18723	2.20028
4.10141	7.5283	3.34895	2.56869	2.58777	2.59462
4.47128	8.98243	4.07356	3.14449	3.16422	3.50019
4.64928	9.95956	4.38905	3.26092	3.61441	4.6779



==> data/U_kinect2.txt <==
1.0008	0.413814	0.257455
1.28416	0.336143	0.244884
1.61346	0.413869	0.28511
1.91628	0.50651	0.350554
2.277	0.646318	0.495858
2.61417	0.753243	0.533029
2.89052	0.733656	0.562007
3.24038	0.863788	0.674735
3.57545	0.943712	0.7728
3.86259	1.053654	0.872273
4.20301	1.22846	1.20591
4.51228	1.4794	1.42672
4.7996	1.56531	1.45507
4.98298	1.73729	1.65688


==> data/U_kinect_47A.txt <==
0.951367	0.496961	0.255436
1.1098	0.647079	0.22823
1.25336	0.762176	0.269409
1.42613	0.935852	0.349876
1.62982	1.0958	0.421412
1.78774	1.33286	0.529478
1.95477	1.55586	0.603249
2.1167	1.96753	0.806874
2.28012	2.18689	0.876123
2.44548	2.47509	0.993117
2.617	2.83776	1.14917
2.78211	3.30609	1.23774
2.92702	3.7345	1.41311
3.0885	4.10766	1.52491
3.31094	4.81727	1.69186
3.46963	5.33243	1.87904
3.62693	5.65537	2.11442
3.80099	6.69817	2.42643
4.09561	7.65169	2.65799
4.2886	8.45815	3.08413
4.46	9.19308	3.33037
4.63702	10.1706	3.62637



==> data/U_kinect_51A.txt <==
0.944612	0.446494	0.182665
1.11592	0.535553	0.225207
1.28746	0.604463	0.275885
1.45796	0.743963	0.398529
1.64701	0.840923	0.446107
1.78953	0.975493	0.552221
1.97875	1.03939	0.644151
2.12897	1.22041	0.774897
2.32095	1.45614	0.914403
2.44857	1.60566	1.01875
2.60319	1.79608	1.15459
2.8036	2.01137	1.22892
3.00025	2.31418	1.38881
3.16696	2.6873	1.68897
3.31587	2.88355	1.83863
3.492	3.24414	2.02082
3.67527	3.67812	2.26135
3.86369	4.11483	2.54199
4.02895	4.4873	2.93275
4.18281	4.70235	3.01477
4.34982	5.08583	3.28046
4.5195	5.4068	3.50014


==> data/average_distance_error_47A.txt <==
0.943	0.9513	0.83
1.099	1.1156	1.66
1.241	1.26562	2.462
1.413	1.44761	3.461
1.615	1.66427	4.927
1.768	1.83376	6.576
1.935	2.01478	7.978
2.097	2.19177	9.477
2.261	2.37202	11.102
2.423	2.55471	13.171
2.595	2.74886	15.386
2.76	2.93627	17.627
2.906	3.10227	19.627
3.07	3.28889	21.889
3.292	3.54913	25.713
3.452	3.73694	28.494
3.612	3.9281	31.61
3.782	4.13557	35.357
4.079	4.49814	41.914
4.278	4.7394	46.14
4.455	4.95676	50.176
4.635	5.18289	54.789



==> data/average_distance_error_51A.txt <==
0.962	0.959609	-0.2391
1.133	1.13569	0.269
1.305	1.3125	0.75
1.476	1.48877	1.277
1.666	1.68483	1.883
1.808	1.83306	2.506
1.998	2.03045	3.245
2.148	2.18763	3.963
2.339	2.38913	5.013
2.467	2.52405	5.705
2.619	2.68671	6.771
2.819	2.89895	7.995
3.013	3.10803	9.503
3.178	3.28618	10.818
3.323	3.44528	12.228
3.497	3.63436	13.736
3.672	3.83103	15.903
3.855	4.03656	18.156
4.02	4.21484	19.484
4.175	4.38499	20.999
4.338	4.57147	23.347
4.508	4.75645	24.845



==> data/average_distance_error_K2.txt <==
1.018	1.00294	-1.506
1.3	1.28466	-1.534
1.627	1.61318	-1.382
1.924	1.91568	-0.832
2.288	2.2771	-1.09
2.631	2.61618	-1.482
2.906	2.89017	-1.583
3.243	3.23663	-0.637
3.585	3.5769	-0.81
3.875	3.87112	-0.388
4.218	4.1998	-1.82
4.524	4.51657	-0.743
4.813	4.81181	-0.119
4.992	4.98923	-0.277


==> data/average_distance_error_asus.txt <==
0.927	0.944555	1.7555
1.106	1.12731	2.131
1.331	1.35824	2.724
1.507	1.53854	3.154
1.661	1.69835	3.735
1.855	1.89677	4.177
2.012	2.0597	4.77
2.258	2.3145	5.65
2.457	2.51764	6.064
2.675	2.74672	7.172
2.817	2.89309	7.609
3.015	3.09983	8.483
3.179	3.26952	9.052
3.531	3.63669	10.569
3.705	3.82021	11.521
3.862	3.98514	12.314
3.99	4.12133	13.133
4.411	4.56564	15.464



==> data/circle_results.txt <==
3	1.081983	3.127512	3.232780
4	0.756329	1.248019	1.756252
5	0.437421	0.998522	2.037286
6	0.405581	0.841127	1.395524
8	0.307313	0.661915	1.395370
9	0.297890	0.570062	1.715655
10	0.302109	0.615746	1.253080

==> data/distortion_error_47A.txt <==
0.951367	0.00496961	0.496961
1.1098	0.00647079	0.647079
1.25336	0.00762176	0.762176
1.42613	0.00935852	0.935852
1.62982	0.010958	1.0958
1.78774	0.0133286	1.33286
1.95477	0.0155586	1.55586
2.1167	0.0196753	1.96753
2.28012	0.0218689	2.18689
2.44548	0.0247509	2.47509
2.617	0.0283776	2.83776
2.78211	0.0330609	3.30609
2.92702	0.037345	3.7345
3.0885	0.0410766	4.10766
3.31094	0.0481727	4.81727
3.46963	0.0533243	5.33243
3.62693	0.0565537	5.65537
3.80099	0.0669817	6.69817
4.09561	0.0765169	7.65169
4.2886	0.0845815	8.45815
4.46	0.0919308	9.19308
4.63702	0.101706	10.1706


==> data/distortion_error_51A.txt <==
0.944612	0.00446494	0.446494
1.11592	0.00535553	0.535553
1.28746	0.00604463	0.604463
1.45796	0.00743963	0.743963
1.64701	0.00840923	0.840923
1.78953	0.00975493	0.975493
1.97875	0.0103939	1.03939
2.12897	0.0122041	1.22041
2.32095	0.0145614	1.45614
2.44857	0.0160566	1.60566
2.60319	0.0179608	1.79608
2.8036	0.0201137	2.01137
3.00025	0.0231418	2.31418
3.16696	0.026873	2.6873
3.31587	0.0288355	2.88355
3.492	0.0324414	3.24414
3.67527	0.0367812	3.67812
3.86369	0.0411483	4.11483
4.02895	0.044873	4.4873
4.18281	0.0470235	4.70235
4.34982	0.0508583	5.08583
4.5195	0.054068	5.4068


==> data/distortion_error_K2.txt <==
1.00375	0.00580046	0.580046
1.28563	0.0049827	0.49827
1.61638	0.00513106	0.513106
1.9182	0.0067092	0.67092
2.27512	0.00972297	0.972297
2.61493	0.00964665	0.964665
2.89627	0.0115592	1.15592
3.23601	0.0119493	1.19493
3.56922	0.0140939	1.40939
3.85972	0.0146482	1.46482
4.20317	0.017439	1.7439
4.51649	0.0191735	1.91735
4.80988	0.020571	2.0571
4.98842	0.0219082	2.19082


==> data/distortion_error_asus.txt <==
0.938645	0.00304085	0.304085
1.11763	0.00364595	0.364595
1.34343	0.00474159	0.474159
1.51943	0.00664118	0.664118
1.6752	0.00870225	0.870225
1.86832	0.0117346	1.17346
2.02667	0.0150853	1.50853
2.27382	0.0200564	2.00564
2.47044	0.0246294	2.46294
2.69173	0.0307427	3.07427
2.83285	0.0347174	3.47174
3.03182	0.040727	4.0727
3.19481	0.0469411	4.69411
3.5466	0.0587384	5.87384
3.72174	0.0656318	6.56318
3.87908	0.072728	7.2728
4.00724	0.0788585	7.88585
4.4263	0.0984781	9.84781


==> data/final_asus.txt <==
0.927	0.4893	1.7541	0.3994	1.6834
1.106	0.519	2.13	0.446	2.142
1.331	0.48	2.722	0.574	2.868
1.507	0.553	3.152	0.605	3.424
1.661	0.793	3.732	0.804	4.132
1.855	0.702	4.174	0.735	4.754
2.012	1.095	4.767	0.879	5.513
2.258	0.835	5.647	1.001	6.683
2.457	0.96	6.061	0.759	7.35
2.675	0.859	7.167	1.075	8.778
2.817	0.83	7.605	0.976	9.431
3.015	0.99	8.48	1.054	10.631
3.179	1.148	9.047	0.931	11.485
3.531	0.663	10.563	0.85	13.68
3.705	0.732	11.504	0.926	14.979
3.862	0.524	12.305	0.918	16.12
3.99	0.265	13.128	0.901	17.098
4.411	1.379	15.496	0.746	20.332



==> data/final_kinect2_p.txt <==
1.008	0.430593	-0.302	-0.654
1.29	0.498593	-0.235	-0.547
1.617	0.400593	0.205	-0.387
1.914	0.441593	1.012	0.162
2.278	0.267593	0.951	-0.064
2.621	0.342593	0.418	-0.627
2.896	0.246593	0.395	-0.6
3.233	0.285593	1.436	0.489
3.575	0.020593	1.153	0.132
3.865	-0.128407	1.468	0.246
4.514	0.179593	1.464	-0.51
4.803	-0.328407	1.849	-0.456
4.982	-0.128407	2.028	-0.375


==> data/final_kinect_47A.txt <==
0.943	-0.3678	0.8323	-1.2603	0.5618
1.099	-0.283	1.664	-1.104	1.375
1.241	-0.301	2.466	-1.012	2.152
1.413	-0.234	3.466	-0.996	3.113
1.615	-0.179	4.932	-0.874	4.52
1.768	0.104	6.582	-0.398	6.12
1.935	-0.007	7.984	-0.396	7.441
2.097	0.106	9.485	-0.385	8.858
2.261	0.04	11.109	-0.401	10.39
2.423	0.096	13.179	-0.131	12.352
2.595	0.233	15.394	0.028	14.443
2.76	0.116	17.636	0.139	16.549
2.906	0.166	19.637	0.135	18.419
3.07	0.395	21.901	0.014	20.526
3.292	-0.095	25.724	0.285	24.11
3.452	0.213	28.507	0.332	26.703
3.612	0.046	31.626	0.506	29.6
3.782	0.301	35.393	0.932	33.131
4.079	0.026	42.001	1.289	39.279
4.278	-0.102	46.084	0.724	42.754
4.455	0.302	50.198	0.996	46.983
4.635	0.911	54.72	1.119	51.315




==> data/final_kinect_47A_p.txt <==
1.241	8.901	2.466	-1.344	2.138
1.413	8.755	3.466	-1.382	3.105
1.615	8.787	4.933	-1.329	4.518
1.768	8.991	6.588	-0.914	6.122
1.935	8.814	7.985	-0.979	7.446
2.097	8.445	9.486	-1.038	8.866
2.261	8.487	11.109	-1.131	10.4
2.423	8.634	13.179	-0.942	12.363
2.595	8.562	15.394	-0.875	14.454
2.76	8.216	17.637	-0.856	16.559
2.906	8.167	19.638	-0.946	18.428
3.07	7.708	21.903	-1.167	20.533
3.292	7.83	25.725	-1.044	24.111
3.452	8.03	28.509	-1.108	26.7
3.612	7.921	31.63	-1.051	29.593
3.782	7.621	35.377	-0.769	33.104
4.079	8.221	41.912	-0.665	39.225
4.278	8.091	46.054	-1.344	42.663
4.455	7.949	50.102	-1.269	46.89
4.635	8.076	54.653	-1.316	51.166



==> data/final_kinect_51A.txt <==
0.962	-0.79	-0.2527	-1.1811	-0.4519
1.133	-0.702	0.252	-1.028	0.06
1.305	-0.761	0.73	-0.976	0.544
1.476	-0.688	1.255	-0.948	1.073
1.666	-0.671	1.859	-0.982	1.68
1.808	-0.621	2.481	-0.9	2.303
1.998	-0.572	3.218	-0.962	3.041
2.148	-0.637	3.934	-0.946	3.757
2.339	-0.59	4.986	-0.876	4.808
2.467	-0.626	5.56	-0.981	5.376
2.619	-0.505	6.736	-0.749	6.552
2.819	-0.627	7.96	-0.809	7.765
3.013	-0.39	9.468	-0.673	9.262
3.178	-0.131	10.814	-0.634	10.584
3.323	-0.569	12.181	-0.392	11.97
3.497	-0.498	13.691	-0.36	13.46
3.672	-0.57	15.922	0.245	15.669
3.855	0.107	18.041	0.544	17.763
4.02	-0.489	19.425	0.314	19.144
4.175	-0.321	20.898	-0.056	20.584
4.338	-0.544	23.289	0.084	22.899
4.508	-1.304	25.347	-0.19	24.859



==> data/final_kinect_51A_angle.txt <==
0.962	1.3909	0.106	1.3064	0.9057
1.133	1.628	0.1603	0.4512	0.047
1.305	1.8228	0.1704	0.5285	0.1099
1.476	2.0405	0.2036	0.7276	0.2911
1.666	2.3434	0.2988	1.0146	0.5557
1.808	2.4143	0.2142	1.4673	0.986
1.998	2.5827	0.1717	1.8458	1.3345
2.148	2.7378	0.155	1.6479	1.1248
2.339	2.9693	0.1668	1.6208	1.0778
2.467	3.0735	0.1098	1.757	1.1843
2.619	3.2387	0.1077	1.7943	1.2134
2.819	3.3244	-0.0396	2.3745	1.7509
3.013	3.5759	-0.0225	2.5953	1.9396
3.178	4.115	0.3119	2.1279	1.4815
3.323	4.38	0.374	1.4557	0.8051
3.497	4.406	0.1909	2.0944	1.3972
3.672	4.6475	0.1936	2.0423	1.3277
3.855	4.7989	0.1191	2.1954	1.4594
4.02	4.8733	-0.0239	2.1824	1.4197
4.175	4.8817	-0.1792	1.3218	0.5832
4.338	5.0995	-0.1419	1.4256	0.6768
4.508	5.3101	-0.1521	0.8489	0.1033



==> data/final_kinect_51A_p.txt <==
1.476	9.106	1.254	-1.763	1.079
1.666	9.11	1.858	-1.861	1.689
1.808	9.059	2.48	-1.821	2.314
1.998	8.91	3.217	-1.928	3.057
2.148	8.695	3.932	-1.941	3.778
2.339	8.518	4.986	-1.898	4.837
2.467	8.707	5.69	-1.971	5.521
2.619	8.664	6.734	-1.79	6.592
2.819	8.629	7.957	-1.849	7.815
3.013	8.308	9.589	-1.679	9.376
3.178	8.243	10.804	-1.638	10.652
3.323	7.905	12.178	-1.371	12.051
3.497	8.397	13.687	-1.297	13.555
3.672	8.471	15.924	-0.641	15.792
3.855	8.405	18.011	-0.272	17.875
4.02	8.424	19.62	-0.37	19.427
4.175	7.885	20.962	-0.797	20.742
4.338	8.328	23.283	-0.551	23.024
4.508	7.953	25.392	-0.753	25.037



==> data/g_poly_0-0.txt <==
0.93001	0.92584	-0.417	0.182342321	0.1487420918
0.931374	0.916362	-1.5012	1.2582657054	0.9291222844
0.937699	0.926548	-1.1151	0.8337862379	0.5136097841
1.0209	1.01226	-0.864	0.07783089	0.1295374083
1.10518	1.08553	-1.965	0.667428278	0.5645791772
1.12215	1.11033	-1.182	0.218543985	0.3015349418
1.12532	1.11134	-1.398	0.021779228	0.101104787
1.13534	1.11672	-1.862	0.381420414	0.3135894409
1.19544	1.16164	-3.38	1.534739624	1.5329417251
1.23889	1.2224	-1.649	0.459910631	0.4170775664
1.26839	1.24953	-1.886	0.401913681	0.3302655939
1.31267	1.28765	-2.502	0.054600293	0.0580425542
1.36241	1.33892	-2.349	0.509417639	0.3539560416
1.36836	1.362	-0.636	2.258521644	2.0981669062
1.36892	1.32339	-4.553	1.655080332	1.815893082
1.38097	1.35338	-2.759	0.212037863	0.0414746507
1.39983	1.3745	-2.533	0.552478457	0.36705711
1.46124	1.43531	-2.593	0.865108196	0.6347129037
1.48293	1.45451	-2.842	0.747720947	0.5026861279
1.50972	1.45643	-5.329	1.576720012	1.838939275
1.53202	1.49844	-3.358	0.529594158	0.2538268682
1.54389	1.51297	-3.092	0.867620131	0.5849216205
1.57295	1.53628	-3.667	0.468953305	0.1701076041
1.63341	1.6036	-2.981	1.521818539	1.1931175191
1.63951	1.6048	-3.471	1.068832729	0.7374000186
1.65958	1.64121	-1.837	2.824615482	2.484557932
1.69571	1.62886	-6.685	1.804151291	2.1583324434
1.71826	1.68013	-3.813	1.204679854	0.8425978567
1.76752	1.72483	-4.269	1.047584608	0.670687259
1.83707	1.78801	-4.906	0.832607053	0.4405008383
1.86965	1.82961	-4.004	1.932299235	1.5353673973
1.87409	1.8412	-3.289	2.674240711	2.2767647963
1.88753	1.8381	-4.943	1.101793287	0.7028364587
1.89592	1.81829	-7.763	1.667297032	2.0670517929
1.97207	1.9299	-4.217	2.340773553	1.9382241982
1.97803	1.91573	-6.23	0.363938237	0.0384917432
1.98338	1.92721	-5.617	1.009401502	0.6071204823
2.05369	1.96572	-8.797	1.743964449	2.140612599
2.05525	2.00657	-4.868	2.194501475	1.7980557632
2.11138	2.04829	-6.309	1.094092702	0.7071680228
2.11471	2.05311	-6.16	1.263298809	0.8770757746
2.11773	2.04767	-7.006	0.435623867	0.0500504081
2.16051	2.11522	-4.529	3.172208629	2.7971904223
2.18778	2.08477	-10.301	2.434319738	2.8012897714
2.24888	2.16782	-8.106	0.131428952	0.2137783664
2.26226	2.18519	-7.707	0.611617454	0.2718643368
2.29549	2.23635	-5.914	2.606253771	2.28111654
2.37351	2.29005	-8.346	0.647671329	0.3628470354
2.40213	2.31836	-8.377	0.790334627	0.5224068677
2.42947	2.35367	-7.58	1.753231013	1.5025011111
2.49086	2.38659	-10.427	0.721260606	0.9296106637
2.50946	2.43742	-7.204	2.614602334	2.4201204564
2.53237	2.4349	-9.747	0.210617923	0.0338747851
2.57297	2.47879	-9.418	0.785974663	0.6424486944
2.60362	2.49909	-10.453	0.063044202	0.1799849187
2.67223	2.57293	-9.93	0.876274417	0.8235497886
2.68641	2.58388	-10.253	0.639317239	0.6006755594
2.73721	2.65882	-7.839	3.361566559	3.3756577631
2.82665	2.71306	-11.359	0.384279535	0.4998795349
2.83969	2.74014	-9.955	1.867404951	1.9987277785
2.85433	2.73331	-12.102	0.190760993	0.0415061893
2.8816	2.70569	-17.591	5.51428936	5.3308429837
2.98247	2.85546	-12.701	0.012220287	0.3066284521
3.00634	2.89025	-11.609	1.224620486	1.5775681192
3.04352	2.90832	-13.52	0.460774992	0.0531466184
3.08081	2.92636	-15.445	2.159503001	1.6951135564
3.08546	2.98453	-10.093	3.220712734	3.6923149236
3.08854	2.95952	-12.902	0.430401866	0.9067979783
3.10531	2.96375	-14.156	0.721839451	0.2191113813
3.13486	3.00238	-13.248	0.365466994	0.9155395917
3.2259	3.1306	-9.53	4.63588861	5.3394088023
3.24646	3.09751	-14.895	0.604355366	0.135403845
3.25369	3.10333	-15.036	0.701484449	0.0511571589
3.30144	3.16023	-14.121	0.503257776	1.3427939741
3.38919	3.24443	-14.476	0.680716001	1.6881526711
3.44165	3.27038	-17.127	1.651961965	0.5390668761
3.4465	3.24097	-20.553	5.04853265	3.9256957522
3.4734	3.34589	-12.751	2.91669386	4.095261985
3.52024	3.35563	-16.461	0.509085704	0.7689114703
3.55651	3.39828	-15.823	0.348997029	1.706068488
3.5751	3.41874	-15.636	0.64879929	2.0471044507
3.58437	3.39511	-18.926	2.584951277	1.1659062897
3.67344	3.48515	-18.829	1.947483424	0.3231101094
3.7119	3.49962	-21.228	4.11311199	2.3966902745
3.78797	3.50573	-28.224	10.647526837	8.7430235537
3.8428	3.64613	-19.667	1.75782388	0.2872040796
3.84467	3.65015	-19.452	1.531476907	0.5184169581
3.86522	3.65935	-20.587	2.541781562	0.4380964697
3.87795	3.66983	-20.812	2.689537195	0.5522376426
3.91805	3.72362	-19.443	1.077214405	1.1674356262
4.04212	3.82562	-21.65	2.531370052	0.0594961242
4.08503	3.86161	-22.342	2.962996463	0.2474401396
4.11892	3.87871	-24.021	4.436355332	1.6205214755
4.27655	4.03501	-24.154	3.612872255	0.3097680135
4.3305	4.08749	-24.301	3.43250905	0.0452531522
4.36843	4.09881	-26.962	5.863353603	2.260388948
4.40085	4.13266	-26.819	5.523632285	1.8120773234
4.51129	4.25035	-26.094	4.128493409	0.0361210468
4.51578	4.19039	-32.539	10.546248538	6.4380373146
4.62721	4.37478	-25.243	2.574102441	1.9361117134
4.78113	4.49459	-28.654	5.051131273	0.0425930328
5.02546	4.73601	-28.945	3.859561266	2.2276424574
5.21863	4.89802	-32.061	5.803425023	1.1276217409



==> data/g_poly_1-1.txt <==
0.93001	0.92584	-0.417	0.117236907	0.5482555336
0.931374	0.916362	-1.5012	0.9593373782	0.5313407436
0.937699	0.926548	-1.1151	0.5378762007	0.1238395076
1.0209	1.01226	-0.864	0.17837563	0.4169466193
1.10518	1.08553	-1.965	0.451440174	0.3751325836
1.12215	1.11033	-1.182	0.426434005	0.4719535042
1.12532	1.11134	-1.398	0.228156524	0.2679948071
1.13534	1.11672	-1.862	0.179824662	0.1577991181
1.19544	1.16164	-3.38	1.361823592	1.4420179195
1.23889	1.2224	-1.649	0.612092323	0.4629305003
1.26839	1.24953	-1.886	0.540017973	0.3463910285
1.31267	1.28765	-2.502	0.171574169	0.085213337
1.36241	1.33892	-2.349	0.602655587	0.2800474112
1.36836	1.362	-0.636	2.348920252	2.018801815
1.36892	1.32339	-4.553	1.564948956	1.8957702436
1.38097	1.35338	-2.759	0.296418979	0.0493595292
1.39983	1.3745	-2.533	0.627859581	0.2593100864
1.46124	1.43531	-2.593	0.911184468	0.4738956338
1.48293	1.45451	-2.842	0.783446751	0.323855624
1.50972	1.45643	-5.329	1.553778396	2.0394916348
1.53202	1.49844	-3.358	0.541894214	0.0356373045
1.54389	1.51297	-3.092	0.874255823	0.357508535
1.57295	1.53628	-3.667	0.461721565	0.0794039081
1.63341	1.6036	-2.981	1.485735287	0.899825274
1.63951	1.6048	-3.471	1.029838557	0.4398552993
1.65958	1.64121	-1.837	2.776043906	2.173234938
1.69571	1.62886	-6.685	1.869964103	2.4936353949
1.71826	1.68013	-3.813	1.128106182	0.4928649479
1.76752	1.72483	-4.269	0.947504064	0.2908673569
1.83707	1.78801	-4.906	0.699337249	0.0215532435
1.86965	1.82961	-4.004	1.783482255	1.0994405986
1.87409	1.8412	-3.289	2.523304963	1.8385907497
1.88753	1.8381	-4.943	0.944443971	0.2579574138
1.89592	1.81829	-7.763	1.828650056	2.5160421758
1.97207	1.9299	-4.217	2.143081749	1.4545296419
1.97803	1.91573	-6.23	0.163402321	0.5247039593
1.98338	1.92721	-5.617	0.806312566	0.1186728319
2.05369	1.96572	-8.797	1.980605317	2.6562805132
2.05525	2.00657	-4.868	1.957116175	1.2818293814
2.11138	2.04829	-6.309	0.829922166	0.1721611113
2.11471	2.05311	-6.16	0.997539197	0.3410349991
2.11773	2.04767	-7.006	0.168423111	0.4869202066
2.16051	2.11522	-4.529	2.884593257	2.2478429191
2.18778	2.08477	-10.301	2.734948354	3.357751984
2.24888	2.16782	-8.106	0.198356584	0.7839912027
2.26226	2.18519	-7.707	0.275446982	0.3009554321
2.29549	2.23635	-5.914	2.254225943	1.7024506011
2.37351	2.29005	-8.346	0.258412357	0.2260240344
2.40213	2.31836	-8.377	0.387418191	0.0689696694
2.42947	2.35367	-7.58	1.337267929	0.90935179
2.49086	2.38659	-10.427	1.166518998	1.5245309913
2.50946	2.43742	-7.204	2.160468022	1.8252670852
2.53237	2.4349	-9.747	0.254449041	0.5605103398
2.57297	2.47879	-9.418	0.301533379	0.0499393541
2.60362	2.49909	-10.453	0.562111666	0.7701923079
2.67223	2.57293	-9.93	0.344466261	0.2412579115
2.68641	2.58388	-10.253	0.100742387	0.0204958465
2.73721	2.65882	-7.839	2.798749947	2.804383958
2.82665	2.71306	-11.359	0.221217845	0.0506261175
2.83969	2.74014	-9.955	1.255684883	1.4517921324
2.85433	2.73331	-12.102	0.809467269	0.5842694063
2.8816	2.70569	-17.591	6.14600888	5.8653705804
2.98247	2.85546	-12.701	0.692074971	0.1921928337
3.00634	2.89025	-11.609	0.533375038	1.0884042709
3.04352	2.90832	-13.52	1.169762736	0.5263472371
3.08081	2.92636	-15.445	2.886285533	2.1511772215
3.08546	2.98453	-10.093	2.491711222	3.2384673187
3.08854	2.95952	-12.902	0.300069422	0.4544278735
3.10531	2.96375	-14.156	1.460313383	0.6633017505
3.13486	3.00238	-13.248	0.387108198	0.4863177727
3.2259	3.1306	-9.53	3.83986913	4.9607567661
3.24646	3.09751	-14.895	1.410186078	0.230897003
3.25369	3.10333	-15.036	1.510765317	0.3107188435
3.30144	3.16023	-14.121	0.328809392	1.0112064989
3.38919	3.24443	-14.476	0.193225467	1.417049588
3.44165	3.27038	-17.127	2.550937345	0.7710265331
3.4465	3.24097	-20.553	5.94982245	4.153923792
3.4734	3.34589	-12.751	2.00256738	3.8880774148
3.52024	3.35563	-16.461	1.445564232	0.5997702562
3.55651	3.39828	-15.823	0.604789543	1.5676085002
3.5751	3.41874	-15.636	0.31385843	1.9247836712
3.58437	3.39511	-18.926	3.552032641	1.2800744042
3.67344	3.48515	-18.829	2.957068992	0.3553908592
3.7119	3.49962	-21.228	5.14105067	2.3916227986
3.78797	3.50573	-28.224	11.711766121	8.660550877
3.8428	3.64613	-19.667	2.84822804	0.4283806259
3.84467	3.65015	-19.452	2.622773431	0.6616386355
3.86522	3.65935	-20.587	3.642884546	0.2722133268
3.87795	3.66983	-20.812	3.796714935	0.3721446641
3.91805	3.72362	-19.443	2.203527865	1.3931495159
4.04212	3.82562	-21.65	3.716889716	0.4346243885
4.08503	3.86161	-22.342	4.168992779	0.1822701127
4.11892	3.87871	-24.021	5.658523956	1.1466469568
4.27655	4.03501	-24.154	4.910261915	0.3817708345
4.3305	4.08749	-24.301	4.75564365	0.815919616
4.36843	4.09881	-26.962	7.204588399	1.4326774425
4.40085	4.13266	-26.819	6.880337905	0.9346823784
4.51129	4.25035	-26.094	5.537900997	1.0169226705
4.51578	4.19039	-32.539	11.957798754	5.3776431662
4.62721	4.37478	-25.243	4.038827053	3.1841640623
4.78113	4.49459	-28.654	6.589306509	1.5664285794
5.02546	4.73601	-28.945	5.514330778	4.2287235075
5.21863	4.89802	-32.061	7.550375259	3.5403009438



==> data/line_results.txt <==
1	3.476	4.380	1.859	1.673	2.226	1.292
2	1.670	2.065	3.189	0.905	1.596	2.412
3	1.124	2.301	2.821	1.287	1.563	3.009
4	1.259	2.117	4.622	1.018	1.621	2.621
5	1.616	2.693	4.047	1.299	2.022	3.288
6	1.573	3.500	4.899	1.341	2.360	4.868
7	1.897	4.251	6.202	1.718	3.167	4.535
8	2.207	5.058	8.872	1.621	4.109	5.890

==> data/paths/dvo_orig_path.txt <==
0.0 0.0 0.0
0.000194496 -0.00120073 0.0019302 
9.11057e-05 4.61451e-05 0.00544905 
-0.000488272 0.000184568 0.0152086 
-0.00102304 0.000534582 0.035976 
0.000572614 0.00199122 0.0637954 
0.00177453 0.00185496 0.0935629 
0.00184704 0.00140162 0.122147 
-6.84531e-05 0.0045515 0.151868 
0.00100414 0.00560625 0.189432 
0.00262965 0.00556964 0.227006 
0.00347183 0.00720725 0.263574 
0.00232711 0.00839086 0.301738 
0.00335786 0.00971696 0.342018 
0.00754339 0.0129439 0.383051 
0.00894651 0.0142987 0.433002 
0.0107909 0.0173155 0.490314 
0.0190186 0.0206156 0.553218 
0.0220241 0.0222439 0.610748 
0.0249806 0.0262133 0.67094 
0.0298946 0.0265067 0.734444 
0.0331137 0.0274657 0.792335 
0.0372178 0.0308752 0.847239 
0.0419761 0.0311618 0.899061 
0.0448628 0.0315578 0.946687 
0.0479147 0.0340234 0.997264 
0.0543315 0.0362506 1.05374 
0.0550455 0.0353101 1.10985 
0.0566867 0.0372574 1.1543 
0.06021 0.0374889 1.20041 
0.0606325 0.0402423 1.24964 
0.0618978 0.0425261 1.29913 
0.0633068 0.0434178 1.35081 
0.0628438 0.0453434 1.40069 
0.0669074 0.0475046 1.44951 
0.0660166 0.0481364 1.4949 
0.0680746 0.0496542 1.54703 
0.0682835 0.0525612 1.59637 
0.0718001 0.0547393 1.65002 
0.0729356 0.0555421 1.70444 
0.0745349 0.0586123 1.76597 
0.0779721 0.0610246 1.81737 
0.0821516 0.0618974 1.86755 
0.0849958 0.0629632 1.91485 
0.0867503 0.0641917 1.96173 
0.0883776 0.0671239 2.01283 
0.0916418 0.0694956 2.0659 
0.0928401 0.0713258 2.12077 
0.0936167 0.0756026 2.17424 
0.0963638 0.0780495 2.23182 
0.0966377 0.0790086 2.28328 
0.0966908 0.0815959 2.33073 
0.0975341 0.0834382 2.37857 
0.0944479 0.0848367 2.42629 
0.0960914 0.0882586 2.46401 
0.0948556 0.0901899 2.50481 
0.094459 0.0922279 2.54834 
0.0950147 0.0948977 2.59275 
0.095395 0.0962316 2.63661 
0.0931373 0.0976363 2.68699 
0.0922427 0.0983472 2.73948 
0.0876142 0.0976283 2.77865 
0.0852726 0.0981059 2.81978 
0.083938 0.0984779 2.86729 
0.0807933 0.0980336 2.91392 
0.0790649 0.0982154 2.95795 
0.0748765 0.097831 3.00272 
0.0742409 0.0961832 3.05282 
0.073695 0.096744 3.0941 
0.0706397 0.0965035 3.12932 
0.0652844 0.0965869 3.16727 
0.0632621 0.095677 3.20406 
0.0601868 0.0944478 3.24119 
0.0584435 0.0965174 3.28061 
0.0561659 0.0984803 3.32292 
0.0545821 0.0998375 3.36255 
0.0504391 0.0993585 3.39899 
0.0486007 0.0998315 3.43624 
0.0469931 0.0995233 3.47034 
0.0473125 0.103819 3.4972 
0.0461886 0.103768 3.51538 
0.0481827 0.103646 3.5176 
0.0533932 0.104597 3.51905 
0.0554317 0.106865 3.52026 
0.0608749 0.101684 3.51924 
0.0692154 0.100304 3.50489 
0.0793756 0.0998664 3.49391 
0.0961242 0.102982 3.48622 
0.0935653 0.102265 3.48968 
0.0969877 0.0982102 3.48345 
0.111008 0.098511 3.47479 
0.113316 0.0967619 3.46714 
0.130701 0.0967111 3.45698 
0.146141 0.0933656 3.45081 
0.139308 0.0940049 3.45843 
0.136187 0.0950329 3.46943 
0.13749 0.0927985 3.47578 
0.150727 0.0898767 3.47242 
0.158731 0.0877293 3.47183 
0.168692 0.0903509 3.46866 
0.171166 0.0798183 3.47134 
0.188864 0.0809084 3.46902 
0.199341 0.0796003 3.47227 
0.212453 0.0714017 3.4692 
0.231936 0.0667543 3.46741 
0.245939 0.0709412 3.46663 
0.250487 0.0668779 3.46324 
0.241807 0.0688787 3.47342 
0.239014 0.06832 3.47542 
0.23479 0.0716508 3.4809 
0.241373 0.0720046 3.48488 
0.237623 0.072535 3.48919 
0.233774 0.0720185 3.49396 
0.233171 0.0719033 3.49769 
0.233677 0.07178 3.50078 
0.229838 0.0725956 3.49888 
0.217127 0.0733518 3.49605 
0.197286 0.0747927 3.4935 
0.164458 0.0764549 3.48924 
0.116147 0.0789338 3.48331 
0.072554 0.0825785 3.47814 
0.0309683 0.0858432 3.4702 
-0.0166961 0.0879162 3.46779 
-0.0608848 0.0901229 3.46304 
-0.10266 0.0925054 3.45807 
-0.142505 0.095092 3.45328 
-0.186531 0.0984701 3.44786 
-0.243033 0.101894 3.44106 
-0.300063 0.105693 3.43464 
-0.352362 0.110662 3.42492 
-0.407653 0.114033 3.41826 
-0.457192 0.116477 3.41327 
-0.500521 0.120053 3.40758 
-0.545198 0.122881 3.40214 
-0.591793 0.125515 3.39522 
-0.641615 0.12959 3.38905 
-0.686844 0.130678 3.38472 
-0.725539 0.13093 3.38079 
-0.76639 0.132502 3.37777 
-0.813655 0.134082 3.37443 
-0.866647 0.137599 3.3689 
-0.923062 0.139097 3.36393 
-0.976231 0.142746 3.35844 
-1.03532 0.142292 3.35171 
-1.0827 0.147754 3.34659 
-1.12563 0.146555 3.34301 
-1.16779 0.149304 3.34011 
-1.21095 0.151515 3.33589 
-1.2582 0.1529 3.333 
-1.3068 0.154085 3.32981 
-1.35925 0.163105 3.3252 
-1.42243 0.162664 3.32251 
-1.47729 0.170143 3.3164 
-1.5318 0.171615 3.31028 
-1.58779 0.176928 3.30577 
-1.63978 0.181211 3.30083 
-1.69153 0.18495 3.29405 
-1.75022 0.188322 3.28878 
-1.81056 0.19457 3.28462 
-1.86866 0.198094 3.28235 
-1.90856 0.200272 3.27911 
-1.9405 0.203619 3.27904 
-1.98203 0.203933 3.27773 
-2.03611 0.211895 3.27425 
-2.09604 0.216156 3.27439 
-2.1503 0.219203 3.27358 
-2.19892 0.224091 3.2734 
-2.24828 0.225825 3.27016 
-2.30445 0.230565 3.27324 
-2.36465 0.23512 3.26972 
-2.44921 0.243656 3.2683 
-2.5353 0.24992 3.2666 
-2.61016 0.254919 3.26398 
-2.67316 0.258321 3.26197 
-2.72613 0.259585 3.26022 
-2.78665 0.266778 3.2625 
-2.85054 0.268104 3.26214 
-2.9031 0.273367 3.26132 
-2.95926 0.277065 3.25872 
-3.01328 0.277735 3.25665 
-3.06951 0.281545 3.25475 
-3.12386 0.283978 3.25272 
-3.17491 0.285043 3.25101 
-3.22285 0.289441 3.24905 
-3.27286 0.290521 3.24789 
-3.32195 0.293101 3.24685 
-3.37279 0.295159 3.24445 
-3.43593 0.299016 3.241 
-3.50389 0.303224 3.23867 
-3.56641 0.306721 3.23507 
-3.6365 0.310939 3.23073 
-3.71747 0.315243 3.22567 
-3.79231 0.320683 3.21907 
-3.85161 0.323109 3.21614 
-3.88634 0.326003 3.21498 
-3.92472 0.328042 3.21229 
-3.95074 0.329302 3.20997 
-3.96766 0.33135 3.21011 
-3.97867 0.331968 3.21057 
-3.99632 0.333295 3.2088 
-4.01489 0.33407 3.20855 
-4.02713 0.335714 3.21197 
-4.03481 0.336601 3.2074 
-4.03481 0.337227 3.20696 
-4.03676 0.336918 3.20709 
-4.03615 0.335358 3.20712 
-4.03795 0.334065 3.20801 
-4.03647 0.33303 3.21069 
-4.03802 0.331495 3.21258 
-4.03453 0.332605 3.21768 
-4.02632 0.327854 3.21757 
-4.02682 0.328731 3.22117 
-4.03453 0.329607 3.22111 
-4.03745 0.328876 3.22119 
-4.03734 0.327664 3.2261 
-4.03883 0.327385 3.23151 
-4.0386 0.3265 3.23458 
-4.04392 0.327381 3.23911 
-4.04784 0.326597 3.23321 
-4.06011 0.3279 3.2417 
-4.06556 0.328384 3.24069 
-4.06716 0.329231 3.24199 
-4.07246 0.32964 3.24187 
-4.07715 0.330793 3.24098 
-4.07727 0.331656 3.24275 
-4.08164 0.334904 3.2422 
-4.08969 0.33611 3.23909 
-4.0951 0.338461 3.23375 
-4.1026 0.339709 3.23175 
-4.10931 0.340934 3.23172 
-4.11456 0.341337 3.23046 
-4.11838 0.340706 3.23134 
-4.12008 0.342852 3.23316 
-4.12664 0.341101 3.22816 
-4.13145 0.340458 3.2228 
-4.13537 0.341244 3.22021 
-4.14044 0.341411 3.21457 
-4.14097 0.339509 3.21156 
-4.14938 0.341472 3.20746 
-4.15344 0.341229 3.19999 
-4.16302 0.34378 3.19461 
-4.16062 0.340276 3.19244 
-4.16108 0.3403 3.19094 
-4.16592 0.341689 3.18393 
-4.1666 0.340434 3.17988 
-4.16765 0.340589 3.18056 
-4.17135 0.340385 3.17362 
-4.17181 0.340582 3.16901 
-4.17272 0.340794 3.15997 
-4.17208 0.341875 3.13606 
-4.17095 0.34387 3.11133 
-4.1683 0.345335 3.08084 
-4.16795 0.346398 3.05595 
-4.17116 0.346755 3.0381 
-4.1717 0.347837 3.0083 
-4.17106 0.349423 2.97752 
-4.16987 0.350762 2.94665 
-4.16834 0.352071 2.91336 
-4.1699 0.353039 2.89018 
-4.17081 0.353639 2.85965 
-4.17104 0.354781 2.82766 
-4.17136 0.355746 2.79805 
-4.17053 0.355057 2.7677 
-4.17017 0.356063 2.7394 
-4.16938 0.357928 2.70427 
-4.16615 0.358412 2.65831 
-4.16286 0.360557 2.61597 
-4.16181 0.362164 2.56854 
-4.15841 0.36388 2.5192 
-4.15692 0.365421 2.46818 
-4.15532 0.367178 2.41769 
-4.15186 0.369048 2.3753 
-4.149 0.370453 2.32937 
-4.1464 0.373924 2.28138 
-4.14156 0.37547 2.22965 
-4.13854 0.377034 2.18214 
-4.13616 0.37893 2.13373 
-4.13296 0.379991 2.09075 
-4.13102 0.382096 2.04689 
-4.12834 0.383549 2.00585 
-4.12615 0.385435 1.96409 
-4.12299 0.386658 1.92575 
-4.12085 0.38943 1.88341 
-4.11848 0.390953 1.83362 
-4.11531 0.392578 1.78523 
-4.11261 0.39537 1.73768 
-4.11035 0.39724 1.68656 
-4.10839 0.402064 1.63221 
-4.1069 0.40537 1.58435 
-4.10864 0.40778 1.54339 
-4.10595 0.409816 1.50385 
-4.10509 0.412419 1.46336 
-4.10113 0.414197 1.41554 
-4.09969 0.418385 1.3686 
-4.09829 0.421726 1.32395 
-4.09853 0.429157 1.27678 
-4.09271 0.429958 1.22134 
-4.08782 0.431115 1.16795 
-4.08675 0.430924 1.12718 
-4.08449 0.432863 1.08659 
-4.07992 0.433037 1.03972 
-4.0736 0.431695 0.991399 
-4.06961 0.433077 0.947764 
-4.06541 0.433146 0.904224 
-4.05938 0.43169 0.856773 
-4.05419 0.433829 0.80835 
-4.04678 0.432824 0.756794 
-4.03864 0.433429 0.708041 
-4.03537 0.43446 0.669557 
-4.03003 0.433984 0.627816 
-4.02103 0.433626 0.578227 
-4.01598 0.43392 0.532336 
-4.00932 0.435511 0.491805 
-4.00161 0.439635 0.447248 
-3.99545 0.440776 0.396207 
-3.98766 0.436982 0.343264 
-3.97822 0.440645 0.288742 
-3.96953 0.439474 0.236239 
-3.96174 0.440701 0.186941 
-3.95197 0.44368 0.138563 
-3.94449 0.442836 0.0948509 
-3.93771 0.442361 0.0568448 
-3.93082 0.447745 0.0137603 
-3.92296 0.447252 -0.0278041 
-3.91551 0.448777 -0.068284 
-3.90925 0.451735 -0.103584 
-3.90262 0.451287 -0.136654 
-3.89724 0.454015 -0.170505 
-3.89351 0.457764 -0.202963 
-3.88744 0.457895 -0.233225 
-3.88517 0.458787 -0.255853 
-3.88485 0.459343 -0.258062 
-3.88437 0.458405 -0.259459 
-3.88459 0.45866 -0.259631 


==> data/paths/dvo_und_path.txt <==
0.0 0.0 0.0
-3.90245e-05 -0.00102416 0.00163985 
0.000234488 -6.71482e-05 0.00485725 
6.87489e-05 -3.93245e-05 0.0148236 
-0.000426865 -3.8708e-05 0.0331571 
0.00186504 0.000801293 0.0580692 
0.00305689 2.70284e-05 0.0845074 
0.00422449 -0.000515751 0.110412 
0.0040367 0.00161733 0.137971 
0.00633222 0.00056477 0.172169 
0.00744567 0.000980896 0.205638 
0.00760886 0.002126 0.238395 
0.00785687 0.00190994 0.273673 
0.00920885 0.00200014 0.310436 
0.0120547 0.00294903 0.348007 
0.0112978 0.00212504 0.393347 
0.0109156 0.00511509 0.444727 
0.013814 0.00616332 0.499493 
0.0157035 0.0070652 0.550728 
0.0162935 0.0095478 0.60451 
0.0156809 0.00962521 0.65998 
0.0152857 0.00918583 0.710781 
0.0147696 0.0117326 0.758893 
0.014955 0.0108132 0.804337 
0.0151383 0.00987733 0.84722 
0.0150569 0.0111455 0.892435 
0.0161899 0.011468 0.941308 
0.0155102 0.00895674 0.991282 
0.0139552 0.00981927 1.03026 
0.0156316 0.00831971 1.07128 
0.0157346 0.00912959 1.11524 
0.0169984 0.0107686 1.15978 
0.0176671 0.00899878 1.2063 
0.0145832 0.00890217 1.25051 
0.0153706 0.00902622 1.29413 
0.0129589 0.00781115 1.33581 
0.0121762 0.0078724 1.38285 
0.010258 0.00850855 1.42749 
0.00894188 0.00806177 1.475 
0.00816361 0.00760768 1.52448 
0.00622131 0.00876269 1.57919 
0.0052613 0.00753469 1.62562 
0.00635027 0.00654336 1.67102 
0.00578294 0.00530913 1.71331 
0.00407802 0.00503575 1.75481 
0.00326309 0.00485674 1.80104 
0.00424696 0.00526347 1.84861 
0.00314279 0.00565247 1.89963 
0.00413721 0.00853684 1.94878 
0.00700985 0.00979391 2.00139 
0.00900009 0.00937468 2.04928 
0.0101152 0.0115119 2.09329 
0.012154 0.0125925 2.13749 
0.0100742 0.0126445 2.18163 
0.0126377 0.0138695 2.2174 
0.0114207 0.0152295 2.25523 
0.0118651 0.0165754 2.29624 
0.0125024 0.0192426 2.33743 
0.0137268 0.0204755 2.37883 
0.0111677 0.0217174 2.42483 
0.0107195 0.0231875 2.47402 
0.00713934 0.0234206 2.51105 
0.00663705 0.0249456 2.54957 
0.00522634 0.0262941 2.59365 
0.00218114 0.0274527 2.63765 
0.000618679 0.0285559 2.67917 
-0.000415806 0.0280739 2.72217 
0.00027962 0.0294707 2.77028 
-6.37833e-05 0.0311948 2.80956 
-0.00169882 0.032115 2.84331 
-0.00417139 0.034547 2.87934 
-0.00402387 0.0365925 2.91379 
-0.00618098 0.0371289 2.94936 
-0.00644129 0.0407881 2.98635 
-0.00871375 0.0416742 3.02685 
-0.00918468 0.04479 3.06497 
-0.0106347 0.048858 3.09905 
-0.0111393 0.049789 3.1349 
-0.0130133 0.0508034 3.16743 
-0.0118205 0.0557017 3.19285 
-0.0127482 0.0563694 3.2102 
-0.0112069 0.057463 3.21226 
-0.00644598 0.0598173 3.21331 
-0.00339961 0.0632277 3.21441 
0.00139438 0.0626881 3.21301 
0.00893517 0.0629833 3.19903 
0.0173257 0.0636837 3.18849 
0.0247692 0.0660043 3.17707 
0.0219898 0.065314 3.18012 
0.0253959 0.0615357 3.17454 
0.0369966 0.0631485 3.16474 
0.0369143 0.0617832 3.15719 
0.0528911 0.0616348 3.14643 
0.0667679 0.0594501 3.13938 
0.0607851 0.0604339 3.14738 
0.0591981 0.0614123 3.15779 
0.060776 0.0589675 3.16313 
0.0730614 0.0574284 3.15936 
0.0802693 0.0553325 3.15652 
0.0895501 0.0587268 3.15173 
0.0923533 0.0459782 3.15282 
0.109029 0.0481115 3.14876 
0.119379 0.0468151 3.14959 
0.131939 0.0377531 3.1455 
0.148591 0.0335107 3.14521 
0.161347 0.0377397 3.14471 
0.165323 0.0335369 3.14134 
0.158871 0.0349329 3.14967 
0.157028 0.0336503 3.15182 
0.153939 0.0350289 3.15585 
0.159459 0.0355474 3.16054 
0.155375 0.0364935 3.16459 
0.151054 0.0363372 3.17002 
0.1496 0.0362616 3.17399 
0.149664 0.0364654 3.17634 
0.145404 0.0369988 3.17472 
0.132775 0.0368715 3.17338 
0.115124 0.0377863 3.17239 
0.0856675 0.0385414 3.17152 
0.0426442 0.03991 3.17064 
0.00404399 0.0421941 3.1697 
-0.032666 0.0441932 3.16549 
-0.0752157 0.0455326 3.16729 
-0.114163 0.0467303 3.16682 
-0.151968 0.048079 3.16615 
-0.187223 0.0492368 3.16556 
-0.225417 0.051162 3.16354 
-0.275589 0.0525315 3.16268 
-0.326513 0.0548739 3.1618 
-0.372836 0.0574362 3.1577 
-0.422341 0.0585221 3.15576 
-0.466327 0.0603358 3.1545 
-0.504824 0.0621348 3.15285 
-0.544389 0.0634032 3.15233 
-0.58562 0.0641375 3.15103 
-0.628933 0.0667606 3.14823 
-0.668248 0.0673097 3.14721 
-0.702315 0.0676714 3.14639 
-0.737224 0.0689301 3.1459 
-0.777702 0.0696396 3.14458 
-0.822724 0.0717846 3.14119 
-0.872192 0.0738991 3.1403 
-0.918291 0.0774121 3.13721 
-0.96967 0.0764287 3.13438 
-1.01134 0.0815133 3.13208 
-1.04861 0.0797185 3.13003 
-1.08499 0.081896 3.12954 
-1.12207 0.0835788 3.12786 
-1.16328 0.0841865 3.12684 
-1.20497 0.0839423 3.12604 
-1.25066 0.091063 3.12319 
-1.30441 0.0895898 3.12203 
-1.35186 0.0951384 3.11852 
-1.39982 0.0964765 3.11465 
-1.44654 0.0991364 3.11346 
-1.49091 0.101197 3.11255 
-1.53418 0.102984 3.11141 
-1.58223 0.103098 3.11061 
-1.63205 0.107075 3.10762 
-1.68099 0.109316 3.10616 
-1.71479 0.109689 3.10507 
-1.7425 0.111227 3.10524 
-1.7777 0.110354 3.10636 
-1.82346 0.116338 3.10673 
-1.87388 0.11822 3.10701 
-1.91901 0.11897 3.10645 
-1.96043 0.122239 3.10589 
-2.00131 0.123586 3.10246 
-2.04874 0.127214 3.10532 
-2.09929 0.129415 3.10256 
-2.17098 0.135193 3.1014 
-2.24435 0.138739 3.10084 
-2.30851 0.141877 3.09874 
-2.36292 0.1439 3.09687 
-2.40832 0.143023 3.09558 
-2.46131 0.14923 3.09647 
-2.5168 0.149381 3.09564 
-2.56221 0.153639 3.09427 
-2.61122 0.156404 3.09165 
-2.65845 0.155162 3.0896 
-2.70737 0.157951 3.088 
-2.75508 0.15932 3.08642 
-2.79984 0.159284 3.08486 
-2.84161 0.16287 3.08297 
-2.88617 0.163528 3.08262 
-2.92957 0.165637 3.08184 
-2.97505 0.167597 3.08013 
-3.0313 0.171033 3.07842 
-3.09106 0.174142 3.0761 
-3.14669 0.17709 3.07333 
-3.20981 0.180928 3.0704 
-3.28114 0.183574 3.06678 
-3.34827 0.188297 3.06096 
-3.40138 0.189906 3.05908 
-3.43186 0.191731 3.05807 
-3.46661 0.192923 3.05522 
-3.48974 0.193697 3.0532 
-3.50456 0.194836 3.0536 
-3.51432 0.19526 3.05392 
-3.53008 0.196033 3.05286 
-3.54644 0.196787 3.05246 
-3.55741 0.198374 3.05597 
-3.5629 0.198316 3.0502 
-3.56272 0.19845 3.04958 
-3.56411 0.197548 3.04968 
-3.56312 0.195872 3.04834 
-3.56347 0.194969 3.04882 
-3.56215 0.193471 3.05206 
-3.56357 0.192432 3.05446 
-3.56134 0.193976 3.06032 
-3.55292 0.188622 3.05906 
-3.55307 0.189542 3.06226 
-3.55956 0.190047 3.06154 
-3.56225 0.189263 3.06124 
-3.56268 0.188434 3.06601 
-3.56461 0.18865 3.07069 
-3.56467 0.187941 3.0737 
-3.57067 0.189561 3.07838 
-3.57431 0.188467 3.07293 
-3.58648 0.190478 3.08068 
-3.59185 0.191133 3.07982 
-3.59391 0.192069 3.08087 
-3.59963 0.19243 3.08111 
-3.60514 0.19226 3.08139 
-3.6063 0.192367 3.08395 
-3.61126 0.194535 3.085 
-3.61992 0.195436 3.08308 
-3.62536 0.198297 3.07845 
-3.63247 0.198905 3.07723 
-3.63914 0.20001 3.07761 
-3.64437 0.200056 3.07697 
-3.64842 0.200049 3.07761 
-3.65 0.201336 3.07954 
-3.65611 0.198737 3.07612 
-3.66033 0.197179 3.07157 
-3.66405 0.197295 3.06939 
-3.66877 0.197094 3.06401 
-3.66907 0.194921 3.06127 
-3.67715 0.196609 3.05683 
-3.68136 0.195887 3.04982 
-3.68916 0.198193 3.04392 
-3.68714 0.19359 3.04204 
-3.68777 0.192043 3.04093 
-3.69418 0.191975 3.034 
-3.69577 0.190986 3.03008 
-3.69846 0.191362 3.03082 
-3.70062 0.191196 3.02443 
-3.70102 0.191173 3.02033 
-3.70126 0.191247 3.01209 
-3.69882 0.190553 2.99056 
-3.69708 0.190806 2.96859 
-3.69494 0.191766 2.94097 
-3.69331 0.192103 2.91848 
-3.69588 0.192206 2.90186 
-3.69507 0.193043 2.87422 
-3.69412 0.193536 2.84562 
-3.69311 0.194104 2.81635 
-3.69057 0.194551 2.78456 
-3.69013 0.194689 2.76283 
-3.6897 0.19465 2.73378 
-3.68837 0.194688 2.70323 
-3.68727 0.195116 2.67533 
-3.68689 0.194502 2.64771 
-3.68553 0.194929 2.62048 
-3.68471 0.195635 2.5866 
-3.68207 0.194597 2.5435 
-3.67929 0.1955 2.50329 
-3.67721 0.195229 2.45757 
-3.67358 0.194538 2.41257 
-3.66948 0.194067 2.36396 
-3.66447 0.192141 2.31512 
-3.65994 0.19181 2.27367 
-3.65791 0.191934 2.23036 
-3.65514 0.192748 2.18476 
-3.65091 0.191791 2.13565 
-3.64851 0.192474 2.09065 
-3.64701 0.192555 2.04443 
-3.6432 0.191641 2.00368 
-3.6423 0.192726 1.96229 
-3.64014 0.193092 1.92221 
-3.63813 0.193834 1.88232 
-3.63732 0.194838 1.84476 
-3.63671 0.196727 1.80346 
-3.63443 0.196796 1.75583 
-3.63349 0.19787 1.70865 
-3.63277 0.200386 1.663 
-3.63132 0.200947 1.6129 
-3.62868 0.202948 1.56077 
-3.62719 0.204027 1.5155 
-3.62751 0.204439 1.47558 
-3.62683 0.206436 1.43771 
-3.62802 0.207877 1.40037 
-3.62572 0.208739 1.35446 
-3.62311 0.208519 1.30916 
-3.62338 0.211089 1.26663 
-3.62143 0.210633 1.22091 
-3.6189 0.212502 1.16737 
-3.61552 0.210897 1.11599 
-3.61717 0.209338 1.07708 
-3.61726 0.21047 1.03776 
-3.61581 0.211925 0.991766 
-3.61249 0.209993 0.944831 
-3.61146 0.211537 0.902721 
-3.60997 0.210858 0.860718 
-3.60776 0.209038 0.81515 
-3.60751 0.212047 0.768514 
-3.60377 0.209226 0.71901 
-3.59911 0.209074 0.671871 
-3.5975 0.209033 0.634815 
-3.59389 0.207964 0.594251 
-3.58525 0.207133 0.545846 
-3.581 0.206935 0.501304 
-3.57606 0.206244 0.461897 
-3.56854 0.209163 0.418374 
-3.56566 0.208273 0.369377 
-3.56017 0.204056 0.318258 
-3.55365 0.207861 0.265674 
-3.54765 0.204645 0.215139 
-3.54284 0.205567 0.16724 
-3.53713 0.209862 0.120046 
-3.53197 0.208944 0.0775364 
-3.52742 0.209061 0.0404922 
-3.52309 0.215164 -0.0014289 
-3.51805 0.214277 -0.0419959 
-3.5131 0.215981 -0.081494 
-3.50949 0.219306 -0.116083 
-3.5057 0.217808 -0.148267 
-3.50218 0.221463 -0.181454 
-3.50094 0.226683 -0.213224 
-3.4969 0.226309 -0.242788 
-3.49576 0.227517 -0.26489 
-3.49562 0.227966 -0.267051 
-3.49552 0.226912 -0.268338 
-3.49619 0.227128 -0.268493


==> data/paths/fbk_orig_path.txt <==
0.0 0.0 0.0
0.00701611 0.0122346 0.24375 
0.0327244 -0.0150755 0.773287 
0.00622882 0.00863158 1.28769 
-0.00225299 0.0216961 1.80778 
-0.0146287 0.0354113 2.31567 
-0.011441 0.0729674 2.77496 
-0.0304496 0.0299393 3.2218 
-0.0077342 0.0859238 3.52097 
0.100842 -0.0030082 3.52188 
0.14813 -0.00552792 3.51813 
0.195371 -0.0231533 3.53391 
-0.0668835 -0.000490121 3.51274 
-0.579135 0.0366058 3.48689 
-1.07948 0.0733336 3.45381 
-1.59123 0.101269 3.43221 
-2.09989 0.14279 3.41299 
-2.7229 0.171469 3.39219 
-3.27419 0.20666 3.37595 
-3.91302 0.270192 3.35599 
-4.06189 0.277397 3.34926 
-4.05544 0.271607 3.35218 
-4.14459 0.279045 3.44874 
-4.20463 0.321675 3.35282 
-4.22147 0.300577 3.32135 
-4.22525 0.302547 3.1025 
-4.2245 0.295837 2.75647 
-4.24001 0.297019 2.25324 
-4.24206 0.289687 1.77084 
-4.2247 0.282102 1.27678 
-4.20864 0.287804 0.787803 
-4.173 0.269789 0.305209 
-4.12377 0.265741 -0.128412 
-4.10925 0.26039 -0.238038 



==> data/paths/fbk_und_path.txt <==
0.0 0.0 0.0
0.00339836 0.0100234 0.214332 
-0.000427208 0.0230451 0.683687 
-0.0206339 0.0304763 1.14086 
-0.0160135 0.0403695 1.6181 
-0.028676 0.048727 2.09296 
-0.0302686 0.0548458 2.52344 
-0.0222462 0.0639055 2.93663 
-0.00606772 0.0890869 3.22312 
0.0722223 0.0671657 3.18625 
0.126693 0.0598211 3.17438 
0.170833 0.0545921 3.18484 
-0.0611228 0.0701699 3.18814 
-0.487942 0.0982822 3.18402 
-0.915679 0.130547 3.18008 
-1.34594 0.160343 3.17049 
-1.77055 0.184784 3.15419 
-2.31584 0.220483 3.14302 
-2.80573 0.261415 3.13373 
-3.3603 0.290464 3.11756 
-3.4993 0.29678 3.11367 
-3.49 0.288259 3.12452 
-3.51089 0.293157 3.15108 
-3.56477 0.309224 3.11856 
-3.56538 0.271898 3.10953 
-3.56429 0.278491 2.91236 
-3.56338 0.28713 2.59829 
-3.55062 0.300523 2.1321 
-3.55099 0.31828 1.68675 
-3.57097 0.329947 1.23584 
-3.55326 0.359563 0.774704 
-3.52104 0.379555 0.310256 
-3.46937 0.381881 -0.110806 
-3.46233 0.380247 -0.217968 



==> data/performance_eval.txt <==
1.8 0.064 0.008 0.110 0.006
2.0 0.087 0.011 0.127 0.010
2.2 0.096 0.020 0.135 0.011
2.3 0.118 0.017 0.154 0.012
2.6 0.153 0.035 0.176 0.014
2.9 0.227 0.045 0.269 0.017
3.0 0.229 0.056 0.268 0.018




==> data/poly_0-0.txt <==
0.860278	0.87341	1310.88	1.3132	0.12659	6.58797
1.00756	1.01701	966.82	0.945	0.41845	4.45386
1.03333	1.04886	909	1.553	0.14260	4.75287
1.05475	1.06686	878.593	1.211	0.24206	4.15405
1.12833	1.14144	767.528	1.311	0.31368	3.37182
1.16389	1.18271	714.895	1.882	0.16045	3.51646
1.17133	1.18926	707.045	1.793	0.05003	3.33825
1.20278	1.22229	669.348	1.951	0.11311	3.11917
1.28983	1.31354	579.581	2.371	0.23334	2.49544
1.30017	1.33191	563.705	3.174	0.99712	3.17446
1.32656	1.35605	543.809	2.949	0.66853	2.63305
1.33678	1.35984	540.788	2.306	0.01592	1.86751
1.399	1.42413	493.062	2.513	0.07751	1.32849
1.429	1.42872	489.899	-0.028	2.75794	1.57221
1.437	1.46652	464.972	2.952	0.18379	1.31187
1.44183	1.47253	461.184	3.07	0.27846	1.37196
1.4485	1.48431	453.893	3.581	0.75697	1.80299
1.51522	1.55529	413.404	4.007	0.84036	1.42901
1.57419	1.61735	382.288	4.316	0.81995	1.03096
1.57808	1.61626	382.807	3.818	0.29934	0.48632
1.58589	1.63042	376.182	4.453	0.88862	1.02768
1.64022	1.68691	351.412	4.669	0.77446	0.59226
1.66078	1.67088	358.186	1.01	3.01501	3.31325
1.68261	1.72437	336.311	4.176	0.00914	0.40899
1.71086	1.75884	323.256	4.798	0.44249	0.12571
1.7305	1.76707	320.251	3.657	0.83303	1.50220
1.73775	1.78551	313.67	4.776	0.23561	0.47012
1.80956	1.86196	288.443	5.24	0.18042	0.86712
1.83811	1.89242	279.232	5.431	0.15471	1.01844
1.84144	1.91564	272.504	7.42	2.11806	0.93063
1.90011	1.92751	269.158	2.74	3.02704	4.45282
1.91289	1.97617	256.067	6.328	0.45637	1.01805
1.91478	1.98411	254.02	6.933	1.04580	0.43571
1.92444	1.97778	255.648	5.334	0.63317	2.15054
2.014	2.09895	226.985	8.495	1.75455	0.06336
2.01433	2.08733	229.518	7.3	0.55660	1.26232
2.04567	2.10691	225.272	6.124	0.90368	2.81408
2.06517	2.142	217.952	7.683	0.47489	1.48889
2.08372	2.159	214.534	7.528	0.14571	1.86630
2.127	2.20066	206.488	7.366	0.43229	2.54723
2.13206	2.20061	206.497	6.855	0.99280	3.11890
2.19239	2.27562	193.108	8.323	0.12931	2.37426
2.23878	2.2714	193.826	3.262	5.67291	7.99147
2.252	2.33924	182.746	8.724	0.35127	2.68798
2.25822	2.35331	180.569	9.509	0.36726	1.97756
2.26783	2.36946	178.115	10.163	0.91801	1.43878
2.27189	2.37304	177.579	10.115	0.82619	1.53546
2.33011	2.43232	169.028	10.221	0.29082	2.12752
2.34567	2.43768	168.286	9.201	0.90472	3.33408
2.37506	2.48803	161.544	11.297	0.85498	1.59047
2.37892	2.48106	162.452	10.214	0.27265	2.71975
2.42411	2.49435	160.726	7.024	3.99309	6.45158
2.45433	2.56353	152.168	10.92	0.46000	2.91792
2.476	2.57684	150.6	10.084	1.56027	4.01374
2.476	2.58837	149.262	11.237	0.40727	2.86074
2.515	2.62421	145.212	10.921	1.20737	3.64435
2.5795	2.71882	135.282	13.932	0.97903	1.40670
2.609	2.76008	131.267	15.108	1.76793	0.58441
2.61456	2.7522	132.021	13.764	0.35027	1.99507
2.61678	2.79576	127.939	17.898	4.45480	2.11231
2.67308	2.82552	125.258	15.244	1.04154	1.21673
2.704	2.84023	123.963	13.623	1.00612	3.20846
2.7165	2.85493	122.69	13.843	0.96056	3.13833
2.75667	2.92192	117.129	16.525	1.15328	0.93797
2.77761	2.95174	114.774	17.413	1.74051	0.30104
2.79736	2.96527	113.729	16.791	0.83195	1.15985
2.79736	2.97602	112.909	17.866	1.90695	0.08485
2.81817	3.0114	110.272	19.323	3.05898	1.12264
2.82331	2.99931	111.162	17.6	1.26018	0.66199
2.897	3.07727	105.601	18.027	0.57953	1.11853
2.949	3.16303	99.9525	21.403	3.15044	1.63399
2.97567	3.06802	106.239	9.235	9.43801	10.85378
2.97711	3.21088	96.9958	23.377	4.68115	3.27095
2.98289	3.21882	96.5176	23.593	4.80529	3.41765
3.00392	3.22788	95.9767	22.396	3.27207	1.96850
3.01906	3.22003	96.4452	20.097	0.72904	0.51203
3.06339	3.24087	95.2086	17.748	2.34392	3.39255
3.13133	3.40518	86.2424	27.385	6.15615	5.42985
3.13289	3.35844	88.6593	22.555	1.29965	0.58115
3.15083	3.41152	85.9218	26.069	4.50771	3.88005
3.16356	3.39074	86.9782	22.718	0.93821	0.37642
3.19444	3.38738	87.1508	19.294	3.02065	3.41784
3.22272	3.44291	84.3623	22.019	0.79148	1.03191
3.28417	3.52692	80.3911	24.275	0.36733	0.48730
3.30011	3.5451	79.5688	24.499	0.30229	0.52018
3.30189	3.54714	79.4775	24.525	0.29590	0.52484
3.341	3.56685	78.6015	22.585	2.36150	1.88409
3.43536	3.69707	73.162	26.171	0.55159	0.57053
3.43911	3.6884	73.5061	24.929	1.86549	0.71643
3.54006	3.83793	67.8899	29.787	1.01888	2.93118
3.544	3.72615	72.0245	18.215	10.63163	8.68806
3.6305	3.99125	62.7743	36.075	5.47659	8.13481
3.64633	3.97262	63.3644	32.629	1.70419	4.49900
3.67867	3.95642	63.8845	27.775	3.82223	0.74275
3.74733	4.08768	59.8476	34.035	0.98529	4.69401
3.80233	4.09149	59.7362	28.916	5.32163	1.08444
3.85206	4.19336	56.8691	34.13	1.20042	3.53330
3.95222	4.29495	54.2107	34.273	3.31230	2.47538
4.01758	4.44014	50.7233	42.256	3.16043	9.67472
4.11211	4.53433	48.6377	42.222	0.88788	8.50730



==> data/poly_10-120.txt <==
0.7855	0.770793	1683.16	-1.4707	0.0147575716	0.2225962
0.8955	0.87799	1297.24	-1.751	0.0304118723	0.0787802
0.926	0.901507	1230.44	-2.4493	0.5754509393	0.6594844
0.964063	0.94859	1111.33	-1.5473	0.4432434125	0.3892713028
1.02075	0.997644	1004.73	-2.3106	0.1435152093	0.1554663
1.02431	1.00233	995.351	-2.198	0.0197184547	0.029140364
1.0675	1.03991	924.709	-2.759	0.4438456917	0.423617
1.07044	1.04924	908.336	-2.12	0.2045408347	0.226718464
1.13725	1.11308	807.134	-2.417	0.123230058	0.1873111
1.16025	1.1413	767.715	-1.895	0.7205404803	0.7979899
1.1895	1.16654	734.857	-2.296	0.4160979518	0.5097662
1.205	1.17408	725.447	-3.092	0.3283798118	0.226472
1.25275	1.21749	674.631	-3.526	0.6021122129	0.4763671
1.272	1.24722	642.856	-2.478	0.5111584385	0.6458532
1.27575	1.24391	646.286	-3.184	0.1820823529	0.0456883
1.35763	1.33047	564.924	-2.716	0.5680994645	0.738008228
1.358	1.33172	563.86	-2.628	0.6573901667	0.8274348
1.36425	1.33345	562.399	-3.08	0.2272137466	0.3995323
1.37969	1.34445	553.234	-3.524	0.1627018678	0.015062764
1.37975	1.34706	551.094	-3.269	0.0925087807	0.2702941
1.48713	1.45293	473.706	-3.42	0.3244044985	0.533308428
1.50425	1.466	465.297	-3.825	0.0184580183	0.1943163
1.50556	1.46647	464.998	-3.909	0.0976909817	0.115367136
1.54381	1.51154	437.686	-3.227	0.724273718	0.944843836
1.57988	1.53719	423.201	-4.269	0.1843665382	0.041915328
1.581	1.54348	419.755	-3.752	0.3367956996	0.5632336
1.622	1.57235	404.486	-4.965	0.7229527481	0.4916868
1.63619	1.60234	389.486	-3.385	0.9104880905	1.143024164
1.63925	1.59261	394.261	-4.664	0.3569606516	0.1241777
1.703	1.65863	363.498	-4.437	0.1128705758	0.3486168
1.705	1.66038	362.73	-4.462	0.0955561181	0.331328
1.717	1.65444	365.342	-6.256	1.6522446377	1.4164048
1.80175	1.76122	322.383	-4.053	0.8812344373	1.1133573
1.809	1.7564	324.155	-5.26	0.2971530901	0.0656896
1.814	1.75943	323.038	-5.457	0.4743889998	0.2434116
1.91631	1.85837	289.558	-5.794	0.4013566853	0.185945164
1.92375	1.85626	290.216	-6.749	1.3261211254	1.1122595
1.925	1.88841	280.42	-3.659	1.7689643337	1.98256
1.97038	1.93521	267.021	-3.517	2.0966699431	2.299527128
2.015	1.95876	260.638	-5.624	0.1743209253	0.364564
2.039	1.97457	256.481	-6.443	0.5445169062	0.3619016
2.048	1.98285	254.344	-6.515	0.5788040748	0.3992012
2.08731	2.01103	247.266	-7.628	1.5261107784	1.360637564
2.12863	2.08172	230.758	-4.691	1.5867600345	1.735675828
2.15313	2.0914	228.625	-6.173	0.2098650768	0.348138028
2.17125	2.09151	228.602	-7.974	1.5130048063	1.3829985
2.181	2.10988	224.64	-7.112	0.6088255092	0.4834064
2.223	2.1713	212.109	-5.17	1.5159824217	1.6205288
2.26694	2.19578	207.406	-7.116	0.2368328272	0.156056136
2.27725	2.22003	202.901	-5.722	1.2027819684	1.2776951
2.312	2.24026	199.253	-7.174	0.094671255	0.0403228
2.337	2.25552	196.566	-8.148	0.9567219536	0.9179328
2.3675	2.28157	192.102	-8.593	1.2642773787	1.245337
2.388	2.31286	186.94	-7.514	0.0923614638	0.0872972
2.42494	2.34886	181.254	-7.608	0.0178454656	0.038871336
2.443	2.36677	178.52	-7.623	0.0500505777	0.0157608
2.48025	2.43059	169.269	-4.966	2.8790839594	2.8163819
2.49375	2.40945	172.251	-8.43	0.5222176935	0.5955675
2.496	2.40459	172.949	-9.141	1.2227498305	1.2978924
2.51738	2.41151	171.957	-10.587	2.5690232801	2.661459672
2.55813	2.4655	164.509	-9.263	1.0536498909	1.180343972
2.60275	2.50098	159.874	-10.177	1.7561521714	1.9223071
2.659	2.57001	151.402	-8.899	0.2086243513	0.4274296
2.69525	2.59898	148.046	-9.627	0.7612123614	1.0156641
2.7125	2.61127	146.655	-10.123	1.1732680791	1.445155
2.7435	2.65374	141.998	-8.976	0.125353906	0.1786314
2.75269	2.67304	139.955	-7.965	1.1814915363	0.867801564
2.77125	2.66086	141.239	-11.039	1.8010854933	2.1346385
2.80763	2.73677	133.513	-7.086	2.332138386	1.958628228
2.8105	2.74835	132.391	-6.215	3.2174138158	2.8406938
2.82344	2.74104	133.098	-8.24	1.2568823147	0.865585264
2.845	2.69931	137.245	-14.569	4.9643226799	5.380288
2.8885	2.80436	127.154	-8.414	1.4096158234	0.9424306
2.91106	2.82648	125.172	-8.458	1.4799246721	0.985412936
2.914	2.81385	126.299	-10.015	0.062140323	0.5602516
2.97694	2.85919	122.325	-11.775	1.5002869355	2.077580136
2.98813	2.85366	122.8	-13.447	3.1146405626	3.706435972
3.00925	2.86911	121.48	-14.014	3.5724895522	4.1920057
3.02238	2.93444	116.132	-8.794	1.7155982383	1.078618328
3.046	2.95037	114.881	-9.563	1.0695279621	0.4006876
3.10275	2.98361	112.335	-11.914	0.9837834949	1.7315071
3.18117	3.08484	105.084	-9.633	1.7140030675	0.851849052
3.231	3.08418	105.129	-14.682	3.0668894296	4.0050264
3.24988	3.12797	102.206	-12.191	0.4736426655	1.441232672
3.367	3.22069	96.4059	-14.631	2.2712132821	3.4296648
3.45969	3.34019	89.6311	-11.95	0.9281661067	0.391289236
3.51	3.36564	88.2803	-14.436	1.2727870954	2.683314
3.59969	3.51325	81.018	-8.644	5.0338062649	3.454494764
3.67881	3.53014	80.2448	-14.867	0.7284090528	2.463450164
3.82638	3.66823	74.3169	-15.815	0.7998577913	2.842479272
3.975	3.79782	69.3317	-17.718	1.7975382962	4.17246
4.02167	3.88691	66.1897	-13.476	2.7334173078	0.249480852
4.14825	4.01943	61.8972	-12.882	4.1223575394	1.3315227
4.35	4.13704	58.428	-21.296	2.990719065	6.30461
4.378	4.28309	54.5113	-9.491	8.9981231079	5.6083468
4.5735	4.3785	52.1615	-19.5	0.2951001491	3.6468834
4.643	4.56006	48.0904	-8.294	11.9748002409	7.8270808



==> reviewers_reply/Review47239_Reviewer1_Of17-0030v1.txt <==
General comments:

1.I recommend to the authors review the technical specifications of the
images and figures that magazine requests.
2.There are sentences in the text that are difficult to follow. This
makes many paragraphs extremely hard to be understood. The reviewer
strongly recommends the authors  review all the text to make more easy
to read, especially when are explained mathematical definitions.
3.When citing more than one author, the ascending order of numbering
must be respected, and should be done within the same group, for
example. [2,5,9,13]

Particular comments:

1.Although the authors mention that their development is implemented
within the ROS framework, there is no more talk about how to embed it
(packages, rosnodes, libraries, topics, publisher). In fact the link
that they share is broken. What for obvious reasons makes it impossible
to check that functionality. For this reviewer, this is a important
part, since the Journal is focused on a new developments in the
robotics area, and a new development on ROS always is interesting.

2.Why if are using two sensors of the same model, kinect1A-kinect1B,
there is so much error difference between them? For example Fig. 2.
This must be explained in the text.

3.Authors mention three types of errors, distortion errors, global
errors and quantization errors (QE). But they only address the first
two in their development, mention that the QE can not be removed. And
although they are right and this error is related to the physical part
of the sensor, there is a lot of works in the state-of-the-art to
reduce it, for example:

FRANK, Mario, et al. Theoretical and experimental error analysis of
continuous-wave time-of-flight range cameras. Optical Engineering,
2009, vol. 48, no. 1, p. 013602-013602-16.

It would be interesting if the authors complete their error analysis by
addressing the EQ.

4.The analysis of the error propagation is extremely complete, but
there is no sensitivity analysis that allows the reader to locate the
real sources of the error. For this reviewer it would be interesting to
observe this analysis, I recommend reading:

García-Moreno, A. I., González-Barbosa, J. J., Ramírez-Pedraza, A.,
Hurtado-Ramos, J. B., & Ornelas-Rodriguez, F. J. (2016). Accurate
evaluation of sensitivity for calibration between a LiDAR and a
panoramic camera used for remote sensing. Journal of Applied Remote
Sensing, 10(2), 024002-024002.

5.Which are the estimated distortions effects of the Kinect cameras?,
i.e. the direction of the pixel displacement induced by the lens
distortion for both radial and tangential.

6.Visually it is observed that the errors have a quadratic behavior,
why they are evaluated until in a fourth order?

7.An interesting analysis that would serve to evaluate the performace
of the calibration method presented here would be an "roughness
analysis". This would allow us to observe the error decrease in the
data obtained by the sensors used in this work.

8.An analysis commonly used in this type of work is the study of the
residuals of the plane-fitting, before and after calibration. I
recommend the authors to carry it out.

9.Leaving aside what this reviewer stated previously, I think the
manuscript is too long, not because the authors makes a whole study in
the calibration but because there are some analyzes that should not
have been reported, for example Figs. 26,28,29 and their respective
discussions.

In addition, all the error graphs shown only the results of the own
calibration on each sensor used, only until the end exists a comparison
with other methods. The translation of this (for this reviewer) is that
its method is not compared with existing ones. Only one comparative
accuracy table is reported.

The paper has the design of a technical report, I invite the authors to
redesign the article and focus on only problem, if it is calibration,
only speak of the mathematical model, experiments and how the error
decrease and propagates, and its comparison with other existing
methods, leaving aside 3D reconstruction or odometry.

==> reviewers_reply/Review47249_Reviewer6_Of17-0030v1.txt <==

The paper presents what seems to be a quite general and easy to use
method for calibrating RGB-D sensors pairs. Given the widespread use of
these cameras nowadays having such a calibration method is very
important. With a per-pixel approach the authors address the issue of
very nonlinear distortion patterns that these sensors have, and for
which I can confirm from personal experience that it can have a strong
impact in applications. The fact that the code of the method is open
source and freely available is an additional big plus for this work.

The previous work is nicely summarised. The paper is a bit unclear in a
few places and I give some (quite minor) comments below, but is for the
most part well presented and has a good organisation. 

--

On page 4, 4th paragraph: it is not immediately clear what is referred
to as "these error components", since errors 1, 2 and 3 were mentioned
before that. It might be better to rephrase to something like "1) as
distortion error and 2) as global error".

Page 4, a bit after equation (2): The text stating that depth has been
scaled so that d = z should be explained a bit better. It might be
unclear to readers as e.g. the meaning of 'z' is not explained.
This assumption was already used in the text so it might make sense to
state it earlier. E.g. in Fig. 2 the ground truth depth on the x-axis
is actually 'z' not the actual distance to sensor 'd'.

Beginning of page 6 it is stated that the point clouds are sorted
according to wall distance, which would imply that the wall plane had
to be extracted but that was not mentioned.

In section V.C.2 the normalisation term sigma(z) is stated only for
Kinect 1. What should it be for other types of sensors?

Fig. 26 - the caption and text use a vague phrase "definitely better",
but it would be more appropriate to explain what is meant by that.

Since some of the readers might be more interested in the practical
application of the code it would be good to specifically state what are
the prerequisites for its use. (Something like the Note to
practitioners that the T-ASE has.) For example, the need to have the
RGB camera well calibrated beforehand is only mentioned somewhere in
the middle of the text.


==> reviewers_reply/Review48721_Reviewer10_Of17-0030v1.txt <==
The paper presents a method to calibrate RGB-D cameras to obtain more
precise depth measurements and better correspondences between depth and
color.The method is based on a two-stage approach: first, compute a
local undistortion map, and then a global refinement. The global
refinement produces also the extrinsic parameters that relate both
cameras. Author release an open-source implementation of the algorithm.

Claims are clearly stated. The paper is not easy to follow, as it
contains a lot of notations that in some parts obscure the message. 

First of all, I am a bit confused about the claims. The title and the
abstract suggest that intrinsic and extrinsic parameters are computed,
but in fact, the paper is mainly about depth error correction (see Sec
IV and V). After some search in the paper, it seems that the intrinsic
parameters of the camera (K_c and dist_c in Sec. VI.B) are obtained
using a standard camera calibration procedure (OpenCV).

I appreciate the intention of creating a common calibration approach
for different RGBD technologies, but I am not convinced that has been
accomplished. 
Authors claim that the method is valid for different types of RGBD
cameras but, in my opinion, not enough evidence is provided. First, SoA
of time-of-flight (ToF) camera calibration is not well reviewed.  There
is a big corpus of calibration methods and error sources. See for
example

 Horaud, Radu, et al. "An overview of depth cameras and range scanners
 based on time-of-flight technologies." Machine Vision and Applications
 Journal 27.7 (2016): 1005-1020.

Second, ToF cameras are known to have different sources of error,
compared to SL. For example:  the error depending on the distance is
sinusoidal, the color of the object has an impact, and multipath
problems are usually evident. Depending on the manufacturer, some of
these errors are pre-calibrated.   See 

 S. Foix, G. Alenyà, and C. Torras, "Lock-in time-of-flight (ToF)
cameras: a survey," 
 IEEE Sensors Journal, vol. 11, no. 9, pp. 1917–1926, 2011.

for a classical review of the error sources.

Let's take the sinusoidal error in depth. It cannot be properly modeled
with the second-degree polynomial function used for the undistortion
map (Sec.V.C.2).

Let's take the multipath problem: it requires the estimation of the
scene structure to estimate the incidence of multipath effects in the
estimated depth. The only structure considered in the calibration
method is a planar checkerboard.

The method, divided into two stages and based on a minimization, seems
well defined. I appreciate the public implementation of the algorithm.

The experimental section is mainly based on Kinect 1 and Asus SL
cameras. Unfortunately, these cameras are discontinued. I am sure that
a lot of these cameras are still mounted on existing robots, so this
calibration method can have some impact. However, the significance of
the paper could be improved if the method is validated using new SL
cameras (and ToF, if authors persist on this claim). As different
cameras come with different pre-calibrated/correction processes, it
seems that practical experiments are inevitable.

Experiments show the different parts of the method and compare
adequately to other methods. Numerical results (Table II) show that
other methods perform already quite well and that the improvement in
accuracy is less of half a pixel. Even if it seems a poor improvement,
the example in the visual odometry application provides good evidence
of the real significance.

I miss, in the example and runtime performance, information about the
bin size used to generate the maps.


Minor details:
Caption in Fig.12 is repetitive.
pp11. estiamted - estimated
